Time-Reversal Symmetry in RDMFT and pCCD with Complex-Valued Orbitals

Reduced density matrix functional theory (RDMFT) and coupled cluster theory restricted to paired double excitations (pCCD) are emerging as efficient methodologies for accounting for the so-called non-dynamic electronic correlation effects. Up to now, molecular calculations have been performed with real-valued orbitals. However, before extending the applicability of these methodologies to extended systems, where Bloch states are employed, the subtleties of working with complex-valued orbitals and the consequences of imposing time-reversal symmetry must be carefully addressed. In this work, we describe the theoretical and practical implications of adopting time-reversal symmetry in RDMFT and pCCD when allowing for complex-valued orbital coefficients. The theoretical considerations primarily affect the optimization algorithms, while the practical implications raise fundamental questions about the stability of solutions. Specifically, we find that complex solutions lower the energy when non-dynamic electronic correlation effects are pronounced. We present numerical examples to illustrate and discuss these instabilities and possible problems introduced by N-representability violations.

==> figures/summary.txt <==
For

- H2:   THF produces only one solution for all geometries (the THF density leads to occ=0 or 2). 
        GNOF=PCCD=FCI also lead to 1 solution.
- LiH:  THF produces only one solution for all geometries (the THF density leads to occ=0 or 2).
        GNOF approx PCCD and lead to 1 solution. 
             That is to say, RGNOF@TGNOF and RPCCD@TPCCD show that it is already a minimum (must be the global min.?)
             The plot of TGNOF and RGONF densities shows that they are the same. 
- BeH2: THF produces two solutions with the RHF@THF being an excited state for THF (THF min leads to occ. numbers 0, 1/2, and 1).
        GNOF is not fully N-representable; thus, the lowest min of TGNOF is below the FCI one.
             However, the Hessian of RGNOF@TGNOF shows that it is local minimum (all + eigenvalues).
        PNOF5 is N-representable; thus, the lowest TPNOF5 is above the FCI.
             Again, the Hessian of RPNOF5@TPNOF5 shows that it is a local minimun (all + eigenvalues).
- N2:   THF produces two solutions with the RHF@THF being an excited state for THF (THF min leads to occ. numbers 0, 1/2, and 1). 
             The Hessian of RGNOF@TGNOF shows that it is a local minimun (all + eigenvalues).
             TpCCD is lower in energy than RpCCD and much lower than TGNOF vs RGNOF. So, it is functional dep. (pCDD~PNOF5).

